Improving Log-Cumulant Based Estimation of Roughness Information in SAR imagery

Synthetic Aperture Radar (SAR) image understanding is crucial in remote sensing applications, but it is hindered by its intrinsic noise contamination, called speckle. Sophisticated statistical models, such as the $\mathcal{G}^0$ family of distributions, have been employed to SAR data and many of the current advancements in processing this imagery have been accomplished through extracting information from these models. In this paper, we propose improvements to parameter estimation in $\mathcal{G}^0$ distributions using the Method of Log-Cumulants. First, using Bayesian modeling, we construct that regularly produce reliable roughness estimates under both $\mathcal{G}^0_A$ and $\mathcal{G}^0_I$ models. Second, we make use of an approximation of the Trigamma function to compute the estimated roughness in constant time, making it considerably faster than the existing method for this task. Finally, we show how we can use this method to achieve fast and reliable SAR image understanding based on roughness information.

==> data.dat <==
%% LaTeX2e file `data.dat'
%% generated by the `filecontents' environment
%% from source `MSE_Ga0' on 2017/06/01.
%%
L   SS    OP  lamb_inf  lamb_0   lamb_op
11  9     0    5.8555    1.5259    1.4205
11  25    0    4.9958    0.8456    1.4613
11  49    0    3.6404    0.8874    1.5950
11  121   0    1.2877    0.9337    0.9051
11  1000  0    0.0369    0.9634    0.0377
31  9     0    6.1400    0.8039    1.3418
31  25    0    0.7664    0.4982    0.2277
31  49    0    0.2330    0.5725    0.1259
31  121   0    0.0637    0.6353    0.0615
31  1000  0    0.0061    0.6839    0.0058
81  9     0    4.1858    0.6004    0.8357
81  25    0    0.4303    0.4592    0.2320
81  49    0    0.1675    0.5342    0.1276
81  121   0    0.0552    0.6052    0.0527
81  1000  0    0.0054    0.6425    0.0053
13  9     0    5.5680    4.9421    5.3571
13  25    0    6.8800    5.2472    5.0813
13  49    0    8.3509    5.6029    4.8764
13  121   0    6.8792    5.8085    6.4341
13  1000  0    1.4966    5.9455    1.3886
33  9     0   10.4259    3.1671    3.5341
33  25    0    4.3021    3.0530    1.6319
33  49    0    2.0399    3.3129    0.8998
33  121   0    0.4917    3.5671    0.4272
33  1000  0    0.0377    3.7106    0.0384
83  9     0   10.3305    3.2804    3.3132
83  25    0    3.5202    2.7390    1.2506
83  49    0    1.0055    2.9668    0.6810
83  121   0    0.3299    3.2531    0.3284
83  1000  0    0.0287    3.3944    0.0298
15  9     0   13.1605   15.9222   14.4627
15  25    0    9.5376   17.5790   13.2710
15  49    0    9.4288   18.6695   10.4274
15  121   0    8.9254   19.2120    9.7983
15  1000  0    6.8269   19.5640    7.0768
35  9     0   11.8914    9.5648    9.0181
35  25    0    9.6192   11.1711    5.1634
35  49    0    6.0348   11.7740    3.7514
35  121   0    2.8031   12.3598    2.2616
35  1000  0    0.1943   12.7452    0.1774
85  9     0   11.5097    8.8434    7.6227
85  25    0    8.1320    9.4538    4.4872
85  49    0    4.5661   10.2580    2.5676
85  121   0    1.2964   10.8819    1.4109
85  1000  0    0.1276   11.3135    0.1250


==> dataGa0.dat <==
%% LaTeX2e file `dataGa0.dat'
%% generated by the `filecontents' environment
%% from source `MSE_Ga0' on 2017/06/01.
%%
L   SS    OP  lamb_inf  lamb_0   lamb_op
11  9     0    5.8555    1.2555    1.4205
11  25    0    4.9958    0.8365    1.4613
11  49    0    3.6404    0.8957    1.5950
11  121   0    1.2877    0.9315    0.9051
11  1000  0    0.0369    0.9631    0.0377
31  9     0    6.1400    0.8317    1.3418
31  25    0    0.7664    0.5005    0.2277
31  49    0    0.2330    0.5609    0.1259
31  121   0    0.0637    0.6166    0.0615
31  1000  0    0.0061    0.6841    0.0058
81  9     0    4.1858    0.9015    0.8357
81  25    0    0.4303    0.4782    0.2320
81  49    0    0.1675    0.5226    0.1276
81  121   0    0.0552    0.5834    0.0527
81  1000  0    0.0054    0.6437    0.0053
13  9     0    5.5680    5.3375    5.3571
13  25    0    6.8800    5.3098    5.0813
13  49    0    8.3509    5.5513    4.8764
13  121   0    6.8792    5.8310    6.4341
13  1000  0    1.4966    5.9514    1.3886
33  9     0   10.4259    3.8363    3.5341
33  25    0    4.3021    3.0192    1.6319
33  49    0    2.0399    3.3686    0.8998
33  121   0    0.4917    3.5381    0.4272
33  1000  0    0.0377    3.7100    0.0384
83  9     0   10.3305    3.0036    3.3132
83  25    0    3.5202    2.7156    1.2506
83  49    0    1.0055    3.0306    0.6810
83  121   0    0.3299    3.2081    0.3284
83  1000  0    0.0287    3.3895    0.0298
15  9     0   13.1605   15.8127   14.4627
15  25    0    9.5376   17.7893   13.2710
15  49    0    9.4288   18.7400   10.4274
15  121   0    8.9254   19.2537    9.7983
15  1000  0    6.8269   19.5460    7.0768
35  9     0   11.8914    9.7482    9.0181
35  25    0    9.6192   10.9694    5.1634
35  49    0    6.0348   11.6384    3.7514
35  121   0    2.8031   12.3140    2.2616
35  1000  0    0.1943   12.7593    0.1774
85  9     0   11.5097    8.6884    7.6227
85  25    0    8.1320    9.4965    4.4872
85  49    0    4.5661   10.3183    2.5676
85  121   0    1.2964   10.8778    1.4109
85  1000  0    0.1276   11.2814    0.1250

